Stochastic Control and Pricing for Natural Gas Networks

We propose stochastic control policies to cope with uncertain and variable gas extractions in natural gas networks. Given historical gas extraction data, these policies are optimized to produce the real-time control inputs for nodal gas injections and for pressure regulation rates by compressors and valves. We describe the random network state as a function of control inputs, which enables a chance-constrained optimization of these policies for arbitrary network topologies. This optimization ensures the real-time gas flow feasibility and a minimal variation in the network state up to specified feasibility and variance criteria. Furthermore, the chance-constrained optimization provides the foundation of a stochastic pricing scheme for natural gas networks, which improves on a deterministic market settlement by offering the compensations to network assets for their contribution to uncertainty and variance control. We analyze the economic properties, including efficiency, revenue adequacy and cost recovery, of the proposed pricing scheme and make them conditioned on the network design.

==> figures/data/variance_trade_offs_case_48.dat <==
pen	cost_rel	var_p_rel	cost_abs	var_p_abs
0.001	100.4433955	54.2328167	60773.79717	14763.36996
0.002	100.7133503	41.62294239	60937.13473	11330.6838
0.003	101.2963262	27.05875411	61289.86729	7365.990224
0.004	101.9052252	19.87946845	61658.28481	5411.630175
0.005	102.4227927	16.24626393	61971.4417	4422.591698
0.01	103.2146803	14.8448822	62450.57742	4041.104653
0.015	103.3989118	14.99816849	62562.04764	4082.832565
0.02	103.5544077	15.17473831	62656.13125	4130.898768
0.025	103.7401265	15.11664814	62768.50136	4115.085343
0.05	105.1317027	14.09166018	63610.48177	3836.060993
0.075	105.3416103	14.1012817	63737.48741	3838.680182
0.1	105.4222194	14.12539432	63786.26041	3845.244169


==> figures/data/variance_trade_offs_case_48_v1.dat <==
pen	cost_rel	var_p_rel	cost_abs	var_p_abs
0.001	100.420218	51.86631764	60883.83582	14352.15498
0.002	100.7336467	39.22898636	61073.86467	10855.22392
0.003	101.3811198	23.95760413	61466.42157	6629.413133
0.004	101.9486153	17.99265418	61810.48876	4978.825816
0.005	102.4401028	15.42509072	62108.47302	4268.344131
0.01	103.0689638	14.7890106	62489.74556	4092.331628
0.015	103.2425987	14.94924296	62595.01874	4136.670224
0.02	103.4020526	15.11999853	62691.69415	4183.920741
0.025	103.6391109	14.95361476	62835.42034	4137.879962
0.05	104.9240401	14.00580437	63614.4609	3875.607216
0.075	105.1297389	14.01306471	63739.17417	3877.616255
0.1	105.1912475	14.04047586	63776.4662	3885.201315


==> figures/data/variance_trade_offs_case_48_v2.dat <==
pen	cost_rel	var_p_rel	cost_abs	var_p_abs
0.001	100.6530621	34.61006746	61163.52415	19526.98756
0.002	101.3556139	20.73856409	61590.44156	11700.69037
0.003	101.9340367	15.28506466	61941.92985	8623.827959
0.004	102.4686	12.37674711	62266.76622	6982.956251
0.005	102.9208945	10.8903213	62541.61059	6144.315345
0.01	104.5093061	5.734061237	63506.83561	3235.155279
0.015	104.6526433	5.761450961	63593.93682	3250.608552
0.02	104.7711295	5.808153308	63665.93696	3276.957999
0.025	104.8874258	5.859504393	63736.60638	3305.930262
0.05	105.5818282	6.206898834	64158.57169	3501.93008
0.075	105.694317	6.238683363	64226.92739	3519.8629
0.1	105.7302008	6.261111103	64248.73274	3532.516623


==> figures/data/variance_trade_offs_case_48_v3.dat <==
pen	cost_rel	var_p_rel	cost_abs	var_p_abs
0.001	101.1042634	12.68753645	61143.29751	10828.3384
0.002	101.5295991	11.8376986	61400.52131	10103.03354
0.003	101.6627516	11.39859782	61481.04593	9728.27742
0.004	101.7841797	10.57936986	61554.48016	9029.096964
0.005	101.9573003	9.458739069	61659.17569	8072.680447
0.01	103.6982266	3.786880837	62712.00943	3231.961328
0.015	104.1769281	3.633441764	63001.50645	3101.006812
0.02	104.2894077	3.658842552	63069.52907	3122.685435
0.025	104.6181639	3.796607303	63268.34596	3240.262504
0.05	104.9794206	3.988478625	63486.81775	3404.017509
0.075	105.0780352	4.043912623	63546.45537	3451.328356
0.1	105.1248133	4.079116944	63574.74465	3481.373929


==> figures/data/variance_trade_offs_case_48_v4.dat <==
pen	cost_rel	var_p_rel	cost_abs	var_p_abs
0.001	100.7291742	14.7554485	63340.54578	9729.207928
0.002	101.3091822	11.59277653	63705.26655	7643.856663
0.003	101.5084686	11.63815394	63830.58183	7673.776887
0.004	101.7871792	10.52841399	64005.84072	6942.054584
0.005	102.0824139	9.94038422	64191.49031	6554.329066
0.01	102.6072967	9.685705996	64521.54725	6386.403476
0.015	104.0819295	6.17598248	65448.82621	4072.219
0.02	104.1917989	6.235301136	65517.91429	4111.331571
0.025	104.2521523	6.262298876	65555.86578	4129.132902
0.05	104.3563727	6.30071894	65621.40164	4154.4657
0.075	104.4380155	6.300180987	65672.74029	4154.110994
0.1	104.5387723	6.29192784	65736.09821	4148.669167


==> figures/data_new/variance_trade_offs_case_48.dat <==
pen	cost_rel	var_p_rel	cost_abs	var_p_abs
0.001	100.4549231	44.26199183	82.88285249	28.40210796
0.002	101.0920837	33.21970931	83.40855781	21.31647789
0.003	101.7300843	28.35302248	83.93495621	18.19361426
0.004	102.2848082	25.61770078	84.39264509	16.43840851
0.005	102.8134966	23.86268345	84.82885273	15.3122461
0.006	103.3500929	22.5641226	85.27158495	14.47898343
0.007	103.9627838	21.33238985	85.77710091	13.68860312
0.008	104.882266	20.15286113	86.53574273	12.93172119
0.009	105.2837901	19.44265143	86.86703031	12.47599266
0.01	105.638883	18.87369518	87.16000858	12.11090387
0.011	105.9533669	18.42300763	87.41948141	11.82170594
0.012	106.2264373	18.04828222	87.64478501	11.58125152
0.013	106.4549399	17.72248439	87.83331681	11.37219303
0.014	106.6319637	17.42882839	87.97937467	11.18375936
0.015	106.7828	17.16322963	88.103826	11.01332951
0.016	106.9230951	16.92636496	88.21957993	10.8613378
0.017	107.0580157	16.7137775	88.33089962	10.72492433
0.018	107.1892202	16.52168542	88.43915317	10.60166237
0.019	107.3168951	16.34753413	88.54449456	10.48991268
0.02	107.4410326	16.18854984	88.64691732	10.38789537
0.021	107.5625388	16.04253593	88.74716901	10.29420093
0.022	107.685633	15.89868724	88.84873097	10.20189587
0.023	107.8226788	15.73053774	88.96180407	10.09399742
0.024	107.9562625	15.57489746	89.07202064	9.994125905
0.025	108.0870152	15.43051301	89.17990146	9.901477051
0.026	108.2053188	15.30278362	89.27751079	9.81951545
0.027	108.3008363	15.19749445	89.3563199	9.751953318
0.028	108.3947986	15.09937729	89.43384582	9.688993336
0.029	108.4874088	15.00847626	89.51025622	9.630663815
0.03	108.5787991	14.92319588	89.58566004	9.575940958
0.031	108.6694833	14.84322822	89.6604813	9.524627178
0.032	108.7595023	14.76842259	89.7347538	9.476625779
0.033	108.8484516	14.69807584	89.80814363	9.431485559
0.034	108.9366796	14.63152965	89.88093833	9.388784091
0.035	109.0230594	14.56869488	89.95220818	9.348464172
0.036	109.1032298	14.50887776	90.01835477	9.310080628
0.037	109.1968583	14.43744407	90.09560532	9.264242937
0.038	109.3004508	14.36204831	90.18107687	9.21586286
0.039	109.4026774	14.29054065	90.26542146	9.169977709
0.04	109.5022873	14.22403029	90.34760717	9.12729923
0.041	109.598959	14.16203255	90.42736858	9.087516415
0.042	109.6944588	14.10304619	90.50616302	9.049665951
0.043	109.7887806	14.04720859	90.58398562	9.013835989
0.044	109.8811799	13.99439149	90.66022195	8.979944223
0.045	109.9721831	13.94432614	90.73530643	8.94781821
0.046	110.0616032	13.89682714	90.80908475	8.917338975
0.047	110.1497479	13.85190504	90.88181071	8.888513288
0.048	110.2362648	13.80934499	90.9531937	8.861203284
0.049	110.320949	13.76896642	91.0230645	8.835293094
0.05	110.4029412	13.73019994	91.0907142	8.810417358
0.051	110.4787769	13.69319638	91.15328435	8.786672853
0.052	110.5542831	13.65754513	91.21558266	8.763796095
0.053	110.6287515	13.62352643	91.27702469	8.741966924
0.054	110.685432	13.59697782	91.32379031	8.724931167
0.055	110.6925679	13.5891112	91.32967799	8.719883301
0.056	110.699237	13.58206245	91.33518046	8.715360246
0.057	110.7070544	13.57468018	91.34163046	8.710623181
0.058	110.7179403	13.56633872	91.35061212	8.70527062
0.059	110.7278466	13.55900898	91.35878555	8.700567257
0.06	110.7644389	13.54245498	91.388977	8.68994486
0.061	110.8495288	13.50976729	91.4591825	8.66896977
0.062	110.9340166	13.4784795	91.52889133	8.648892966
0.063	111.0179542	13.44819733	91.59814609	8.629461456
0.064	111.1012728	13.41891252	91.66689019	8.610669933
0.065	111.1842052	13.39058724	91.73531571	8.592494116
0.066	111.2667377	13.36344344	91.80341118	8.575076438
0.067	111.3487386	13.33713981	91.8710681	8.558197884
0.068	111.4302791	13.31163812	91.93834511	8.541833914
0.069	111.5113817	13.28679544	92.00526085	8.525892823
0.07	111.5918949	13.26312141	92.07169032	8.510701636
0.071	111.6723217	13.23998578	92.13804846	8.495855925
0.072	111.7522272	13.2176018	92.20397644	8.481492536
0.073	111.8316243	13.19589847	92.26948501	8.467565909
0.074	111.910777	13.17485069	92.33479195	8.454059931
0.075	111.9896454	13.15441439	92.3998643	8.440946333
0.076	112.0680955	13.13442981	92.4645915	8.428122595
0.077	112.1463137	13.11525797	92.52912741	8.415820375
0.078	112.223784	13.0967232	92.59304619	8.403926955
0.079	112.301447	13.07844047	92.65712399	8.392195261
0.08	112.3787326	13.06085329	92.72089044	8.380909896
0.081	112.4556635	13.04369953	92.78436421	8.369902637
0.082	112.5319746	13.02706261	92.84732662	8.359227036
0.083	112.6073995	13.01100189	92.9095578	8.348921164
0.084	112.6835338	12.99520449	92.97237434	8.338784263
0.085	112.7596165	12.97978761	93.03514828	8.328891535
0.086	112.8362812	12.96459638	93.09840239	8.319143599
0.087	112.9110782	12.95011544	93.16011556	8.309851449
0.088	112.9870534	12.93574469	93.22280075	8.300629998
0.089	113.0620715	12.92188827	93.28469635	8.291738589
0.09	113.1368709	12.90836741	93.34641144	8.283062501
0.091	113.2114707	12.89517889	93.40796192	8.274599669
0.092	113.2858727	12.88226799	93.46934913	8.266314986
0.093	113.3592923	12.86987401	93.52992581	8.258361994
0.094	113.4339644	12.85749792	93.59153591	8.250420487
0.095	113.5072606	12.84568342	93.65201074	8.242839336
0.096	113.5811095	12.83403622	93.71294165	8.235365539
0.097	113.6544987	12.82264582	93.77349326	8.228056533
0.098	113.7277348	12.81135021	93.83391857	8.220808342
0.099	113.8016222	12.80061359	93.89488118	8.213918853
0.1	113.8741639	12.79004652	93.95473357	8.207138161


==> figures/data_new/variance_trade_offs_case_48_v1.dat <==
pen	cost_rel	var_p_rel	cost_abs	var_p_abs
0.001	100.402921	60.5730327	83.95489416	34.89108508
0.002	101.0114343	43.60650663	84.46372076	25.11808085
0.003	101.6682447	36.83291262	85.01293231	21.21637684
0.004	102.2886106	32.78153294	85.53166972	18.88271404
0.005	102.852898	30.13091535	86.00351544	17.35591375
0.006	103.2891721	28.58600465	86.36831904	16.46601921
0.007	103.7153628	27.38497787	86.72469113	15.7742076
0.008	104.875086	24.92645794	87.69442824	14.35805879
0.009	105.3893616	24.03787599	88.12445507	13.84622065
0.01	105.74631	23.17185807	88.42292816	13.34737977
0.011	106.1677613	22.41574152	88.7753372	12.91184393
0.012	106.5928469	21.81451733	89.13078519	12.56552869
0.013	107.0175204	21.34235847	89.48588862	12.29355725
0.014	107.4260965	20.9691468	89.82753163	12.07858105
0.015	107.7937441	20.67051727	90.13495116	11.90656542
0.016	108.1248743	20.42135786	90.41183552	11.76304542
0.017	108.405419	20.20082889	90.64642138	11.63601702
0.018	108.6190722	19.93318974	90.82507383	11.48185237
0.019	108.7653236	19.70424226	90.94736628	11.34997477
0.02	108.9110057	19.47702402	91.06918276	11.21909325
0.021	109.0202502	19.31852514	91.16053079	11.12779523
0.022	109.0989996	19.2043387	91.2263794	11.06202192
0.023	109.172632	19.10043464	91.28794935	11.00217144
0.024	109.2954299	18.95217	91.39063047	10.91676851
0.025	109.4376753	18.78538532	91.50957322	10.82069773
0.026	109.5716813	18.63125226	91.62162632	10.7319145
0.027	109.7013448	18.48638353	91.73004831	10.64846767
0.028	109.8282352	18.35119261	91.8361515	10.57059543
0.029	109.9525107	18.22473923	91.94006819	10.49775616
0.03	110.0746344	18.10630316	92.04218551	10.42953499
0.031	110.1951579	17.99486263	92.14296487	10.36534337
0.032	110.3137975	17.89008283	92.24216889	10.30498845
0.033	110.4226487	17.78964973	92.33318809	10.24713729
0.034	110.5261963	17.69367041	92.41977245	10.19185159
0.035	110.6285615	17.60276241	92.50536822	10.13948705
0.036	110.7331542	17.51210841	92.59282647	10.08726883
0.037	110.840219	17.42129534	92.68235194	10.03495897
0.038	110.946203	17.33521592	92.77097361	9.985375777
0.039	111.051253	17.25331351	92.85881431	9.938198616
0.04	111.1556335	17.17475913	92.94609513	9.892949968
0.041	111.2595201	17.09902156	93.03296307	9.849323858
0.042	111.3627699	17.026486	93.11929845	9.807542154
0.043	111.4650541	16.9585658	93.20482643	9.76841898
0.044	111.5672061	16.89247975	93.29024384	9.730352304
0.045	111.6863892	16.80631887	93.38990235	9.680722187
0.046	111.804268	16.72459912	93.48847022	9.633650235
0.047	111.9209342	16.64717835	93.58602415	9.589054572
0.048	112.0363552	16.57363436	93.68253681	9.546692
0.049	112.1507311	16.5038441	93.77817564	9.506491635
0.05	112.2638591	16.43720139	93.872771	9.468104312
0.051	112.3762336	16.3738518	93.96673629	9.431613884
0.052	112.4879325	16.31346636	94.06013666	9.396830856
0.053	112.5997478	16.25596594	94.15363436	9.363709648
0.054	112.7131687	16.20126465	94.24847463	9.332200783
0.055	112.8354488	16.14883393	94.35072281	9.301999811
0.056	112.9614541	16.09870763	94.45608585	9.273126219
0.057	113.0870333	16.05078859	94.56109264	9.245524045
0.058	113.2138164	16.00476019	94.66710614	9.219010914
0.059	113.3403687	15.96072196	94.77292656	9.193644153
0.06	113.4293742	15.92573971	94.8473512	9.173493787
0.061	113.4592357	15.90331955	94.87232076	9.160579399
0.062	113.4881856	15.88199494	94.89652808	9.148296064
0.063	113.5157903	15.86169644	94.9196106	9.136603786
0.064	113.5389112	15.84369362	94.93894382	9.126233863
0.065	113.5547719	15.82918184	94.95220626	9.117874832
0.066	113.6115635	15.80629941	94.99969421	9.104694165
0.067	113.7315343	15.76840304	95.10001138	9.082865222
0.068	113.8531901	15.73192472	95.20173747	9.061853095
0.069	113.9745551	15.69660086	95.30322046	9.041505959
0.07	114.0965704	15.66225498	95.4052472	9.021722157
0.071	114.2212954	15.62915765	95.50953968	9.002657538
0.072	114.3466865	15.59695813	95.61438925	8.984110071
0.073	114.4728319	15.56569798	95.71986947	8.966103698
0.074	114.5998415	15.53532221	95.82607233	8.948606744
0.075	114.728715	15.50581163	95.93383376	8.931608152
0.076	114.8600896	15.47726241	96.04368649	8.915163322
0.077	114.9919947	15.44927965	96.15398286	8.899044782
0.078	115.1249394	15.42183964	96.2651486	8.883238878
0.079	115.2584104	15.39499205	96.37675431	8.867774216
0.08	115.3914144	15.36856793	96.48796961	8.852553476
0.081	115.5219908	15.34255917	96.59715492	8.837571995
0.082	115.6471485	15.316627	96.7018093	8.822634627
0.083	115.7729184	15.29115654	96.80697549	8.807963213
0.084	115.8992185	15.26636741	96.91258514	8.793684259
0.085	116.0261227	15.24226512	97.0186998	8.779800936
0.086	116.153693	15.21850408	97.12537153	8.766114174
0.087	116.2816985	15.19540735	97.23240719	8.752810069
0.088	116.4101177	15.17292898	97.33978867	8.739862154
0.089	116.5392456	15.15085699	97.44776285	8.727148318
0.09	116.6686841	15.12939595	97.5559967	8.714786394
0.091	116.7978881	15.10874887	97.66403448	8.702893333
0.092	116.928814	15.08793149	97.77351207	8.690902168
0.093	117.0592655	15.06795064	97.88259295	8.679392865
0.094	117.1895813	15.0484948	97.99156038	8.668185974
0.095	117.3213426	15.02935097	98.10173656	8.657158805
0.096	117.4065676	15.01921831	98.17299998	8.651322221
0.097	117.4513813	15.01660617	98.21047225	8.649817587
0.098	117.4955768	15.01404588	98.24742767	8.648342818
0.099	117.5392635	15.01156889	98.28395757	8.646916026
0.1	117.5823449	15.00917756	98.31998143	8.645538584


==> figures/data_new/variance_trade_offs_case_48_v2.dat <==
pen	cost_rel	var_p_rel	cost_abs	var_p_abs
0.001	100.4597213	35.36415612	82.81796862	29.37736509
0.002	100.9449236	25.0936579	83.21796445	20.8455575
0.003	101.4477911	20.1854873	83.63252322	16.76829013
0.004	102.0369654	17.66207015	84.11823251	14.67206177
0.005	102.6980858	14.70295534	84.66325345	12.21389492
0.006	103.1481122	13.13935338	85.03425056	10.91499483
0.007	103.777442	12.00798894	85.5530637	9.975158858
0.008	104.0989754	11.29284309	85.81813252	9.381079908
0.009	104.3767506	10.8331391	86.04712754	8.999199118
0.01	104.6106995	10.53523813	86.23999267	8.751729737
0.011	104.794186	10.34749934	86.39125704	8.595773211
0.012	104.9605635	10.20901552	86.52841693	8.480733294
0.013	105.1133823	10.10379111	86.65439923	8.393322298
0.014	105.2539265	10.0220269	86.77026238	8.32539994
0.015	105.3835419	9.957412863	86.87711599	8.271724399
0.016	105.5036741	9.905375565	86.97615181	8.228496486
0.017	105.6156751	9.862805305	87.0684843	8.193132936
0.018	105.7209167	9.827267165	87.15524433	8.163611041
0.019	105.8208621	9.797562044	87.23763832	8.138934695
0.02	105.9153739	9.772381957	87.31555291	8.118017339
0.021	106.0059842	9.750730266	87.3902511	8.100031059
0.022	106.0924801	9.732149894	87.46155744	8.084596154
0.023	106.1754713	9.71614735	87.52997454	8.071302677
0.024	106.2554701	9.702311694	87.59592472	8.059809257
0.025	106.331684	9.690353546	87.65875472	8.049875501
0.026	106.402612	9.679990796	87.71722701	8.04126706
0.027	106.5052044	9.596953899	87.80180312	7.972287462
0.028	106.6945109	9.333792325	87.95786544	7.75367646
0.029	106.867753	9.115746903	88.10068447	7.572543904
0.03	107.0263753	8.934622525	88.2314511	7.422082037
0.031	107.172162	8.78340973	88.35163618	7.296468026
0.032	107.3067124	8.656501899	88.46255812	7.191044397
0.033	107.4314886	8.549339042	88.56542238	7.102023118
0.034	107.5478868	8.458205307	88.66137989	7.026317395
0.035	107.6571676	8.3799551	88.75146986	6.961314151
0.036	107.7603751	8.312192566	88.83655306	6.905023123
0.037	107.858319	8.253036561	88.91729699	6.855881626
0.038	107.9521046	8.200751284	88.99461289	6.812447714
0.039	108.0420842	8.154260795	89.06879115	6.77382759
0.04	108.1287349	8.112700883	89.14022512	6.739303347
0.041	108.2125579	8.075241763	89.20932792	6.708185675
0.042	108.2937222	8.041353401	89.27623891	6.680034267
0.043	108.372961	8.01025643	89.34156261	6.654201696
0.044	108.4500359	7.982040398	89.40510238	6.630762351
0.045	108.5253757	7.955974073	89.46721171	6.609108788
0.046	108.5991262	7.931741066	89.52801086	6.588978182
0.047	108.6712268	7.909855786	89.58744987	6.570797857
0.048	108.7423517	7.889099172	89.64608455	6.553555126
0.049	108.8121002	7.869885238	89.70358446	6.537593915
0.05	108.8807422	7.851954659	89.76017227	6.522698801
0.051	108.9483414	7.835171066	89.81590037	6.508756498
0.052	109.0149957	7.819471012	89.87084945	6.495714303
0.053	109.0807667	7.804738045	89.92507044	6.483475477
0.054	109.145713	7.7908908	89.97861147	6.47197243
0.055	109.2098803	7.777857249	90.03151029	6.461145326
0.056	109.2733207	7.765568376	90.08380994	6.450936835
0.057	109.3361141	7.753988634	90.13557621	6.441317425
0.058	109.3982258	7.743041715	90.18678047	6.432223707
0.059	109.4597485	7.732696534	90.2374991	6.42362986
0.06	109.5206396	7.722895433	90.28769712	6.415487985
0.061	109.5809582	7.713600695	90.33742318	6.407766752
0.062	109.6409963	7.704839074	90.38691793	6.400488384
0.063	109.7002981	7.696481862	90.43580578	6.393545963
0.064	109.7592836	7.688579017	90.48443284	6.386980989
0.065	109.8178397	7.681063776	90.53270586	6.380738002
0.066	109.8758976	7.673920619	90.5805682	6.374804108
0.067	109.9335654	7.667119828	90.62810896	6.369154622
0.068	109.990862	7.660661805	90.67534371	6.363789876
0.069	110.0477326	7.654512714	90.72222724	6.358681763
0.07	110.1043393	7.648649419	90.76889319	6.353811065
0.071	110.1605614	7.643058571	90.81524209	6.34916669
0.072	110.2164385	7.637756023	90.8613066	6.344761809
0.073	110.2720418	7.632669447	90.90714541	6.340536339
0.074	110.3270636	7.627829477	90.95250484	6.336515727
0.075	110.3823421	7.623203694	90.99807585	6.332673041
0.076	110.4370519	7.618793966	91.04317809	6.329009835
0.077	110.4914906	7.614581996	91.08805682	6.325510908
0.078	110.5456034	7.610564311	91.13266683	6.322173377
0.079	110.599619	7.606720034	91.17719669	6.318979897
0.08	110.6531941	7.603052566	91.22136346	6.315933294
0.081	110.7068855	7.599548119	91.26562612	6.313022114
0.082	110.7602517	7.596231315	91.30962066	6.310266811
0.083	110.8130561	7.592977327	91.35315211	6.30756369
0.084	110.8659345	7.589908334	91.39674447	6.305014247
0.085	110.9184985	7.586973721	91.44007771	6.302576433
0.086	110.9707065	7.584162159	91.4831175	6.30024084
0.087	111.0230248	7.581467905	91.52624818	6.298002696
0.088	111.0750052	7.578890023	91.56910024	6.295861223
0.089	111.1268306	7.576424711	91.61182458	6.293813263
0.09	111.1783843	7.574067141	91.65432494	6.291854806
0.091	111.2042168	7.572871142	91.67562094	6.290861277
0.092	111.2101987	7.572546146	91.6805524	6.2905913
0.093	111.2161038	7.572227602	91.68542049	6.290326681
0.094	111.2219936	7.57193479	91.69027596	6.29008344
0.095	111.2274263	7.571530914	91.69475468	6.289747936
0.096	111.23283	7.57114175	91.69920941	6.289424653
0.097	111.2383899	7.570890174	91.70379294	6.289215667
0.098	111.2437549	7.570393497	91.70821575	6.288803072
0.099	111.2489977	7.570112505	91.71253789	6.288569649
0.1	111.2721004	7.568864484	91.7315835	6.287532906

